PAHs as tracers of the molecular gas in star-forming galaxies

[Abridged] We combine new CO(1-0) line observations of 24 intermediate redshift galaxies (0.03 < z < 0.28) along with literature data of galaxies at 0<z<4 to explore scaling relations between the dust and gas content using PAH 6.2 $\mu$m ($L_{6.2}$), CO ($L'_{\rm CO}$), and infrared ($L_{\rm IR}$) luminosities for a wide range of redshifts and physical environments. Our analysis confirms the existence of a universal $L_{6.2}-L_{\rm CO}$ correlation followed by normal star-forming galaxies (SFGs) and starbursts (SBs) at all redshifts. This relation is also followed by local ULIRGs that appear as outliers in the $L_{6.2}-L_{\rm IR}$ and $L_{\rm IR}-L'_{\rm CO}$ relations from the sequence defined by normal SFGs. The emerging tight ($\sigma \approx 0.26$ dex) and linear ($\alpha = 1.03$) relation between $L_{6.2}$ and $L_{\rm CO}$ indicates a $L_{6.2}$ to molecular gas ($M_{\rm H_2}$) conversion factor of $\alpha_{6.2} = M_{\rm H2}/L_{6.2} = (2.7\pm1.3) \times \alpha_{\rm CO}$, where $\alpha_{\rm CO}$ is the $L'_{\rm CO}$ to $M_{\rm H_2}$ conversion factor. We also find that on galaxy integrated scales, PAH emission is better correlated with cold rather than with warm dust emission, suggesting that PAHs are associated with the diffuse cold dust, which is another proxy for $M_{\rm H_2}$. Focusing on normal SFGs among our sample, we employ the dust continuum emission to derive $M_{\rm H_2}$ estimates and find a constant $M_{\rm H_2}/L_{6.2}$ ratio of $\alpha_{6.2} = 12.3 \ M_{\rm H_2}/{\rm L}_{\odot}$ ($\sigma\approx 0.3$ dex). We propose that the presented $L_{6.2}-L'_{\rm CO}$ and $L_{6.2}-M_{\rm H_2}$ relations will serve as useful tools for the determination of the physical properties of high-$z$ SFGs, for which PAH emission will be routinely detected by the James Webb Space Telescope.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
